From wake dynamics to energy consumption in free-swimming biohybrid robotic jellyfish: a multiscale analysis

Measuring energy consumption of marine organisms often requires enclosing the animal in a small, sealed chamber to quantify changes in oxygen concentration of the surrounding water. This can limit measurements of free-swimming organisms by introducing recirculation effects and movement restrictions. We experimentally investigate free-swimming jellyfish energy consumption at two scales: individual pulses and multi-day swimming. Prescribing pulse frequency using onboard microelectronic swim controllers enables comparison of wake energetics across stroke frequencies while allowing continuous swimming. On the microscale, we quantified pulse wake hydrodynamics using three-dimensional Particle Image Velocimetry. Electrical stimulation increased posterior wake energy loss 2.9 times compared to unstimulated jellyfish due to higher pulse rates and altered kinematics. On the macroscale, we used a 6-meter, 13,600-liter tank and tracking-based feedback control to enable continuous swimming against flow over 2.55 km without encountering tank limits. A non-invasive technique quantified changes in 3D morphology without feeding, and volume changes were converted to energy consumption using elemental analysis. Free-swimming, electrically stimulated animals consumed 2.5 times more energy than similarly stimulated animals in a constrained environment, consistent with hydrodynamic and behavioral differences including increased speed and reduced boundary effects. These results suggest hydrodynamic drag may be underrepresented in confined experimental studies.

==> manifest.txt <==
%%
%% Copyright 2026 Oxford University Press
%%
%% This file is part of the 'oup-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.3 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    https://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for Oxford University Press's document class `oup-authoring-template'
%% with bibliographic references, for the journal PNAS Nexus
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

PNAS-Nexus-authoring-template.tex
  article template for a document with author-year and numbered citation
oup-plain.bst 
  bibliographystyle for the numbered format
reference.bib 
  Sample for bibliography entries


manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls
pnas-nexus-logo-fullcolor.eps -- journal logo in eps format
pnas-nexus-logo-fullcolor.jpg -- journal logo in jpg format
